Analytic results for deep-inelastic scattering at NNLO QCD with the nested soft-collinear subtraction scheme

We present analytic results that describe fully-differential NNLO QCD corrections to deep-inelastic scattering processes within the nested soft-collinear subtraction scheme. This is the last building block required for the application of this scheme to computations of NNLO QCD corrections to arbitrary processes at hadron colliders.

==> additional_formulas.txt <==
(* 
Additional formulas for NNLO QCD correction to DIS within the nested soft-collinear subtraction scheme.

For details, see K. Asteriadis, F. Caola, K. Melnikov and R. Roentsch, arXiv:1910.xxxx

*)

(*

Definitions:

eta14 = 1/2 * [1-cos(theta_{14})]
DD[a,z] = [Log[1-z]^2/(1-z)]_+

Sl[n_,z_]:>(PolyLog[n,Exp[I z]]-PolyLog[n,Exp[-I z]])/(2I);
Cl[n_,z_]:>(PolyLog[n,Exp[I z]]+PolyLog[n,Exp[-I z]])/(2)};

*)

calT[ns] = Cf*nf*((-67 - 36*log2 - 19*z)/54 + (Pi^2*(1 - 5*z^2))/(18 - 18*z) + 
       (4*DD[2, z])/3 + ((-1 - z)*Log[(4*e1^2)/musq]^2)/6 + 
       DD[1, z]*(-20/9 + (4*Log[(4*e1^2)/musq])/3) + 
       DD[0, z]*((2*(17 + 9*log2))/27 - Pi^2/3 - (10*Log[(4*e1^2)/musq])/9 + 
         Log[(4*e1^2)/musq]^2/3) + (4*(1 + 4*z)*Log[1 - z])/9 - 
       (2*(1 + z)*Log[1 - z]^2)/3 + ((7 - 6*z - 5*z^2)*Log[z])/
        (18*(-1 + z)) + ((1 + z^2)*Log[z]^2)/(4*(-1 + z)) + 
       Log[(4*e1^2)/musq]*((2*(1 + 4*z))/9 - (2*(1 + z)*Log[1 - z])/3 + 
         ((1 + z^2)*Log[z])/(3*(-1 + z))) + ((2 + 2*z^2)*PolyLog[2, z])/
        (3 - 3*z)) + Ca*Cf*((2*(67 + 9*log2 + z))/27 + 
       (Pi^2*(1 + 3*z - 26*z^2))/(18*(-1 + z)) - (22*DD[2, z])/3 + 
       DD[1, z]*(134/9 - (2*Pi^2)/3 - (22*Log[(4*e1^2)/musq])/3) + 
       (11*(1 + z)*Log[(4*e1^2)/musq]^2)/12 + ((27 - 12*z + 7*z^2)*Log[z]^2)/
        (8 - 8*z) - (7*(1 + z^2)*Log[z]^3)/(12*(-1 + z)) + 
       Log[1 - z]*((40 - 299*z)/18 + (Pi^2*(-3 + z^2))/(6*(-1 + z)) + 
         (-1 + z)*Log[z]) + Log[1 - z]^2*((11*(1 + z))/3 + 
         ((1 + z^2)*Log[z])/(-1 + z)) + Log[(4*e1^2)/musq]*
        ((10 - 77*z)/9 + (Pi^2*(1 + z))/6 + (11*(1 + z)*Log[1 - z])/3 + 
         ((17 + 5*z^2)*Log[z])/(6 - 6*z) + ((1 + z^2)*Log[z]^2)/(2 - 2*z)) + 
       Log[z]*((Pi^2*(1 + z^2))/(3 - 3*z) + (-109 + 114*z + 83*z^2)/
          (18*(-1 + z)) - 2*(1 + z)*Log[1 + z]) + 
       (-2*(1 + z) - (2*(1 + z^2)*Log[z])/(-1 + z))*PolyLog[2, -z] + 
       ((2*(10 - 3*z + 4*z^2))/(3*(-1 + z)) + ((1 + z^2)*Log[1 - z])/
          (-1 + z) + ((1 + z^2)*Log[z])/(1 - z))*PolyLog[2, z] + 
       (5*(1 + z^2)*PolyLog[3, 1 - z])/(-1 + z) + 
       (4*(1 + z^2)*PolyLog[3, -z])/(-1 + z) + (4*(1 + z^2)*PolyLog[3, z])/
        (-1 + z) + ((7 - 11*z^2)*Zeta[3])/(2*(-1 + z)) + 
       DD[0, z]*((-2*(104 + 9*log2))/27 + (11*Pi^2)/6 + 
         (67/9 - Pi^2/3)*Log[(4*e1^2)/musq] - (11*Log[(4*e1^2)/musq]^2)/6 + 
         9*Zeta[3])) + Cf^2*(-2 + (Pi^2*(5 - 2*z))/(3*(-1 + z)) + 5*z + 
       8*DD[3, z] + 12*DD[2, z]*Log[(4*e1^2)/musq] - 2*(1 + z)*Log[eta14]^2*
        Log[1 - z] - 4*(1 + z)*Log[1 - z]^3 + Log[e1/e4]^2*
        (1 - z + (-1 - z)*Log[(4*e1^2)/musq] - 2*(1 + z)*Log[1 - z]) + 
       Log[e1/em]*(-(log2^2*(1 + z))/2 + (2*Pi^2*(1 + z))/3 - 
         2*(1 + z)*Log[eta14]^2 + Log[eta14]*(4*(-1 + z) + 
           4*(1 + z)*Log[(4*e1^2)/musq] + 8*(1 + z)*Log[1 - z])) - 
       (3*(-7 + 2*z + 2*z^2)*Log[z]^2)/(4*(-1 + z)) + ((1 + z)*Log[z]^3)/12 + 
       Log[1 - z]^2*(2*(-1 + z) + ((1 - 7*z^2)*Log[z])/(2*(-1 + z))) + 
       Log[(4*e1^2)/musq]^2*((-5 - z)/2 - 2*(1 + z)*Log[1 - z] + 
         ((1 + 3*z^2)*Log[z])/(2*(-1 + z))) + Log[e1/e4]*
        (Log[eta14]*(2 - 2*z - 2*(1 + z)*Log[(4*e1^2)/musq] - 
           4*(1 + z)*Log[1 - z]) + (2 - 2*z)*Log[z] - 
         (2*(1 + z^2)*Log[(4*e1^2)/musq]*Log[z])/(-1 + z) - 
         (4*(1 + z^2)*Log[1 - z]*Log[z])/(-1 + z)) + 
       Log[1 - z]*((Pi^2*(27 - 29*z^2))/(6 - 6*z) + 
         (-46 - 7*z - log2^2*(1 + z))/2 + ((-7 + 2*z - 7*z^2)*Log[z])/
          (-1 + z) + (5*(1 + z^2)*Log[z]^2)/(2*(-1 + z))) + 
       Log[(4*e1^2)/musq]*(-10 - 3*z + 2*Pi^2*(1 + z) - 
         6*(1 + z)*Log[1 - z]^2 + ((3 - 2*z - 4*z^2)*Log[z])/(-1 + z) + 
         ((1 + 3*z^2)*Log[z]^2)/(2*(-1 + z)) + Log[1 - z]*
          (-5 - z + (2*(1 + z^2)*Log[z])/(-1 + z))) + 
       Log[eta14]*(3 - 3*z + 2*(-1 + z)*Log[z] + Log[(4*e1^2)/musq]*
          (-3*(1 + z) + (2*(1 + z^2)*Log[z])/(-1 + z)) + 
         Log[1 - z]*(-6*(1 + z) + (4*(1 + z^2)*Log[z])/(-1 + z))) + 
       Log[z]*((17 - 5*z - 22*z^2)/(2*(-1 + z)) + (Pi^2*(2 + 2*z^2))/
          (3 - 3*z) + 4*(1 + z)*Log[1 + z]) + 
       (2 - 2*z - 4*(1 + z)*Log[e1/em] - 2*(1 + z)*Log[(4*e1^2)/musq] - 
         8*(1 + z)*Log[1 - z])*PolyLog[2, 1 - eta14] + 
       DD[1, z]*(26 + log2^2 - 8*Pi^2 + 4*Log[e1/e4]^2 + 12*Log[eta14] + 
         8*Log[e1/e4]*Log[eta14] - 16*Log[e1/em]*Log[eta14] + 
         4*Log[eta14]^2 + 6*Log[(4*e1^2)/musq] + 4*Log[(4*e1^2)/musq]^2 + 
         16*PolyLog[2, 1 - eta14]) + (4*(1 + z) + (4*(1 + z^2)*Log[z])/
          (-1 + z))*PolyLog[2, -z] + ((2*(-5 + 2*z^2))/(-1 + z) - 
         2*(1 + z)*Log[(4*e1^2)/musq] + ((3 - 5*z^2)*Log[1 - z])/(-1 + z) + 
         ((1 + z^2)*Log[z])/(-1 + z))*PolyLog[2, z] + 
       ((1 + 9*z^2)*PolyLog[3, 1 - z])/(1 - z) - (8*(1 + z^2)*PolyLog[3, -z])/
        (-1 + z) + ((1 - 3*z^2)*PolyLog[3, z])/(-1 + z) + 
       ((1 - 11*z^2)*Zeta[3])/(-1 + z) + DD[0, z]*
        ((13 - (10*Pi^2)/3)*Log[(4*e1^2)/musq] + 2*Log[e1/e4]^2*
          Log[(4*e1^2)/musq] + 6*Log[eta14]*Log[(4*e1^2)/musq] + 
         4*Log[e1/e4]*Log[eta14]*Log[(4*e1^2)/musq] + 
         3*Log[(4*e1^2)/musq]^2 + Log[e1/em]*(log2^2 - (4*Pi^2)/3 + 
           4*Log[eta14]^2 - 8*Log[eta14]*Log[(4*e1^2)/musq]) + 
         (8*Log[e1/em] + 4*Log[(4*e1^2)/musq])*PolyLog[2, 1 - eta14] + 
         16*Zeta[3])) + 
	 (Ca - 2*Cf)*Cf*((Pi^2*(-3 + z))/12 - 
      (7*(1 + z^2)*Log[z]^3)/(12*(1 + z)) + (Pi^2*(1 + z^2)*Log[1 + z])/
       (2 + 2*z) - ((1 + z^2)*Log[1 + z]^3)/(1 + z) + 
      Log[z]^2*(-2 - z + ((1 + z^2)*Log[1 + z])/(2 + 2*z)) + 
      Log[z]*((-19 - 11*z)/4 - (Pi^2*(1 + z^2))/(3 + 3*z) + 
        3*(1 + z)*Log[1 + z] + (3*(1 + z^2)*Log[1 + z]^2)/(1 + z)) + 
      Log[(4*e1^2)/musq]*(2*(-1 + z) + (Pi^2*(1 + z^2))/(6 + 6*z) - 
        ((1 + z^2)*Log[z]^2)/(2 + 2*z) + 
        Log[z]*(-1 - z + (2*(1 + z^2)*Log[1 + z])/(1 + z))) + 
      Log[1 - z]*(4*(-1 + z) + (Pi^2*(1 + z^2))/(3 + 3*z) + 
        Log[z]*(1 - z + (4*(1 + z^2)*Log[1 + z])/(1 + z))) + 
      (3*(1 + z) + (2*(1 + z^2)*Log[(4*e1^2)/musq])/(1 + z) + 
        (4*(1 + z^2)*Log[1 - z])/(1 + z) - ((1 + z^2)*Log[z])/(1 + z))*
       PolyLog[2, -z] + (3 + z - ((1 + z^2)*Log[z])/(1 + z))*PolyLog[2, z] - 
      (4*(1 + z^2)*PolyLog[3, 1 - z])/(1 + z) + (9*(1 + z^2)*PolyLog[3, -z])/
       (1 + z) + (4*(1 + z^2)*PolyLog[3, z])/(1 + z) + 
      (6*(1 + z^2)*PolyLog[3, z/(1 + z)])/(1 + z) + 
      (2*(1 + z^2)*PolyLog[3, 1 - z^2])/(1 + z) - 
      (5*(3 + 2*Zeta[3] + z^2*(-3 + 2*Zeta[3])))/(4*(1 + z)));

calT[s] = Cf*tr*((-2*log2*(-1 + z)^3)/(3*z) + 
	(340 + 177*z - 357*z^2 - 160*z^3)/
       (54*z) + (Pi^2*(4 + 6*z + 24*z^2 + 8*z^3))/(9*z) + 
      (11/4 + 8/(3*z) + (27*z)/4 + 2*z^2)*Log[z]^2 + ((1 + z)*Log[z]^3)/6 + 
      Log[1 - z]^2*(2 + 8/(3*z) - 2*z - (8*z^2)/3 - 4*(1 + z)*Log[z]) + 
      Log[(4*e1^2)/musq]^2*((4 + 3*z - 3*z^2 - 4*z^3)/(6*z) + 
        (1 + z)*Log[z]) + Log[1 - z]*((4*Pi^2*(1 + z))/3 + 
        (52 - 60*z + 96*z^2 - 88*z^3)/(9*z) + (2 - 4/(3*z) - 2*z + (4*z^2)/3)*
         Log[z]) + Log[(4*e1^2)/musq]*((2*Pi^2*(1 + z))/3 + 
        (26 - 30*z + 48*z^2 - 44*z^3)/(9*z) + (2 + 8/(3*z) - 2*z - (8*z^2)/3)*
         Log[1 - z] + (5 + 8/(3*z) + 7*z + (8*z^2)/3)*Log[z] + 
        (1 + z)*Log[z]^2) + Log[z]*((75 + 64/z + 126*z + 32*z^2)/9 - 
        (4*(1 + z)*(2 + z + 2*z^2)*Log[1 + z])/(3*z)) - 
      (4*(2 + 3*z + 3*z^2 + 2*z^3)*PolyLog[2, -z])/(3*z) + 
      (-8 - 20/(3*z) - 16*z - 4*z^2 - 4*(1 + z)*Log[(4*e1^2)/musq] - 
        8*(1 + z)*Log[1 - z])*PolyLog[2, z] - 8*(1 + z)*PolyLog[3, 1 - z] - 
      4*(1 + z)*PolyLog[3, z] + 4*(1 + z)*Zeta[3]);

calT[g] = Ca*tr*((Pi^2*(6 + 4/z + 27*z + 53*z^2))/9 + 
       (340 - 36*log2*(-1 + z)^3 + 447*z + 129*z^2 - 970*z^3)/(54*z) + 
       (13*(1 - 2*z + 2*z^2)*Log[1 - z]^3)/6 + (1/6 + 3*z)*Log[z]^3 + 
       Log[(4*e1^2)/musq]^2*((3 + 4/z + 24*z - 31*z^2)/6 + 
         (1 - 2*z + 2*z^2)*Log[1 - z] + (1 + 4*z)*Log[z]) + 
       Log[1 - z]^2*(2 + 8/(3*z) + 15*z - (59*z^2)/3 + (-3 - 18*z + 2*z^2)*
          Log[z]) + Pi^2*(-1/2 - z - z^2)*Log[1 + z] + 
       (1 + 2*z + 2*z^2)*Log[1 + z]^3 + Log[z]^2*(11/4 + 8/(3*z) + 17*z + 
         11*z^2 + (-1/2 - z - z^2)*Log[1 + z]) + 
       Log[z]*((4*Pi^2*z)/3 + (75 + 64/z + 315*z + 68*z^2)/9 - 
         (2*(4 + 6*z + 21*z^2 + 19*z^3)*Log[1 + z])/(3*z) - 
         3*(1 + 2*z + 2*z^2)*Log[1 + z]^2) + Log[1 - z]*
        ((-156 + 104/z + 399*z - 320*z^2)/18 + Pi^2*(-1/6 + 7*z - 3*z^2) + 
         Log[z]*(2 - 4/(3*z) - 8*z + (22*z^2)/3 - 4*(1 + 2*z + 2*z^2)*
            Log[1 + z])) + Log[(4*e1^2)/musq]*((-2*Pi^2*z*(-5 + 2*z))/3 + 
         (26 - 39*z + 93*z^2 - 71*z^3)/(9*z) + 
         (2 + 8/(3*z) + 16*z - (62*z^2)/3)*Log[1 - z] + 
         (3 - 6*z + 6*z^2)*Log[1 - z]^2 + (1 + 6*z)*Log[z]^2 + 
         Log[z]*(5 + 8/(3*z) + 16*z + (44*z^2)/3 - 2*(1 + 2*z + 2*z^2)*
            Log[1 + z])) + ((-2*(4 + 6*z + 21*z^2 + 19*z^3))/(3*z) - 
         2*(1 + 2*z + 2*z^2)*Log[(4*e1^2)/musq] - 4*(1 + 2*z + 2*z^2)*
          Log[1 - z] + (-1 + 6*z - 2*z^2)*Log[z])*PolyLog[2, -z] + 
       (-8 - 20/(3*z) - 40*z - 22*z^2 - 4*(1 + 4*z)*Log[(4*e1^2)/musq] + 
         (-7 - 34*z + 2*z^2)*Log[1 - z] + 4*z*Log[z])*PolyLog[2, z] + 
       (1 - 34*z + 18*z^2)*PolyLog[3, 1 - z] + (-5 - 26*z - 10*z^2)*
        PolyLog[3, -z] - 4*(1 + 8*z)*PolyLog[3, z] - 6*(1 + 2*z + 2*z^2)*
        PolyLog[3, z/(1 + z)] - 2*(1 + 2*z + 2*z^2)*PolyLog[3, 1 - z^2] + 
       (9 + 16*z + 10*z^2)*Zeta[3]) + Cf*tr*(-69/4 + (307*z)/4 - 62*z^2 + 
       (Pi^2*(11 - 66*z + 58*z^2))/12 + (11*(1 - 2*z + 2*z^2)*Log[1 - z]^3)/
        6 + Log[e1/e4]^2*(-2*(-1 + z)*z + (1 - 2*z + 2*z^2)*
          Log[(4*e1^2)/musq] + (2 - 4*z + 4*z^2)*Log[1 - z]) + 
       Log[e1/em]*((Pi^2*(-1 + 2*z - 2*z^2))/3 + Log[eta14]*
          (8*(-1 + z)*z + (-4 + 8*z - 8*z^2)*Log[(4*e1^2)/musq] - 
           8*(1 - 2*z + 2*z^2)*Log[1 - z])) + 
       (1 + (35*z)/4 - 8*z^2 + (4*Pi^2*(1 - 2*z + 2*z^2))/3)*Log[z] + 
       (-3/8 - z/2 + z^2)*Log[z]^2 + (5/4 - (5*z)/2 + (7*z^2)/3)*Log[z]^3 + 
       Log[(4*e1^2)/musq]^2*(-1/4 + z + (1 - 2*z + 2*z^2)*Log[1 - z] + 
         (-1/2 + z - 2*z^2)*Log[z]) + Log[1 - z]^2*(-7 + 21*z - 17*z^2 + 
         (-5/2 + 5*z - z^2)*Log[z]) + Log[e1/e4]*
        (Log[eta14]*(-4*(-1 + z)*z + (2 - 4*z + 4*z^2)*Log[(4*e1^2)/musq] + 
           (4 - 8*z + 8*z^2)*Log[1 - z]) - 4*(-1 + z)*z*Log[z] + 
         (2 - 4*z + 4*z^2)*Log[(4*e1^2)/musq]*Log[z] + (4 - 8*z + 8*z^2)*
          Log[1 - z]*Log[z]) + Log[1 - z]*(29 - (161*z)/2 + 70*z^2 + 
         (Pi^2*(-13 + 26*z - 34*z^2))/6 + 2*(3 - 7*z + 7*z^2)*Log[z] + 
         (-5/2 + 5*z - 5*z^2)*Log[z]^2) + Log[eta14]*(-6*(-1 + z)*z + 
         4*(-1 + z)*z*Log[z] + Log[1 - z]*(6*(1 - 2*z + 2*z^2) + 
           (-4 + 8*z - 8*z^2)*Log[z]) + Log[(4*e1^2)/musq]*
          (3 - 6*z + 6*z^2 + (-2 + 4*z - 4*z^2)*Log[z])) + 
       Log[(4*e1^2)/musq]*(Pi^2*(-1 + 2*z - (8*z^2)/3) + 
         (29 - 73*z + 62*z^2)/2 + (3 - 6*z + 6*z^2)*Log[1 - z]^2 + 
         (3/2 - 10*z + 10*z^2)*Log[z] + (1/2 - z)*Log[z]^2 + 
         Log[1 - z]*(-2*(2 - 7*z + 5*z^2) + (-2 + 4*z - 4*z^2)*Log[z])) + 
       (-4*(-1 + z)*z + (2 - 4*z + 4*z^2)*Log[(4*e1^2)/musq] + 
         (4 - 8*z + 8*z^2)*Log[1 - z])*PolyLog[2, 1 - eta14] + 
       (3 + (-2 + 4*z)*Log[(4*e1^2)/musq] + (-5 + 10*z - 2*z^2)*Log[1 - z] + 
         (1 - 2*z + 2*z^2)*Log[z])*PolyLog[2, z] + (-9 + 18*z - 10*z^2)*
        PolyLog[3, 1 - z] + (-9 + 18*z - 14*z^2)*PolyLog[3, z] + 
       (18 - 36*z + 32*z^2)*Zeta[3]);

Delta[ns] = Cf*nf*(-11641/1296 - 2*log2 + 2*log2^2 + (25*Pi^2)/27 - 
       (4*Cl[3, 2*ArcSin[Sqrt[eta14]]])/3 - Log[e1/e4]^3/3 + 
       (4*Log[e1/em]^2*Log[eta14])/3 + ((4*(4 - 3*log2))/9 - 
         Log[1 - eta14]/3)*Log[eta14]^2 + Log[e1/em]*((4*(1 + 3*log2))/9 - 
         (2*Pi^2)/9 - (2*Log[eta14]^2)/3 + Log[eta14]*
          (20/9 - (4*Log[(4*e1^2)/musq])/3)) + 
       Log[e1/e4]*(-221/54 - (2*log2)/3 + (7*Pi^2)/12 + Log[eta14]^2/3 + 
         Log[eta14]*(-19/9 + (2*Log[(4*e1^2)/musq])/3)) + 
       Log[e1/e4]^2*(-19/18 - Log[eta14]/3 + Log[(4*e1^2)/musq]/3) + 
       (175/108 - (13*Pi^2)/36)*Log[(4*e1^2)/musq] + Log[(4*e1^2)/musq]^2/4 + 
       Log[eta14]*(223/54 - 4*log2^2 - (13*Pi^2)/36 + Log[(4*e1^2)/musq]) + 
       (29/18 - (4*log2)/3 - (4*Log[e1/em])/3 + (2*Log[(4*e1^2)/musq])/3)*
        PolyLog[2, 1 - eta14] - (2*PolyLog[3, eta14])/3 - 
       (Sqrt[1 - eta14]*Sl[2, 2*ArcSin[Sqrt[eta14]]])/(3*Sqrt[eta14]) + 
       (85*Zeta[3])/18) + Ca*Cf*(127265/2592 + 2*log2 - 2*log2^2 - 
       (2*log2^4)/3 + (-607/108 + (2*log2^2)/3)*Pi^2 + (181*Pi^4)/720 + 
       (22*Cl[3, 2*ArcSin[Sqrt[eta14]]])/3 - 4*HPL[{-1, 0, 0, 1}, eta14] - 
       7*HPL[{0, 1, 0, 1}, eta14] + (11*Log[e1/e4]^3)/6 - 
       (22*Log[e1/em]^2*Log[eta14])/3 + (-361/36 + (22*log2)/3 + 
         (11*Pi^2)/6 + (11*Log[1 - eta14])/6 + 7*Log[1 - eta14]^2)*
        Log[eta14]^2 - 3*Log[1 - eta14]*Log[eta14]^3 + (5*Log[eta14]^4)/12 - 
       (Pi^2*Log[1 + eta14]^2)/6 + Log[1 + eta14]^4/6 + 
       Log[e1/e4]^2*(233/36 - Pi^2/6 + (11*Log[eta14])/6 - 
         (11*Log[(4*e1^2)/musq])/6) - (11*Log[(4*e1^2)/musq]^2)/8 + 
       (7*PolyLog[2, 1 - eta14]^2)/2 + PolyLog[2, 1 - eta14]*
        (-131/18 + (22*log2)/3 - Pi^2/2 + (22*Log[e1/em])/3 + 
         7*Log[1 - eta14]*Log[eta14] - 2*Log[eta14]^2 - 
         (11*Log[(4*e1^2)/musq])/3 - 4*PolyLog[2, -eta14]) + 
       ((2*Pi^2)/3 - 4*Log[1 - eta14]*Log[eta14])*PolyLog[2, -eta14] + 
       (4*Log[eta14] - 4*Log[1 + eta14])*PolyLog[3, 1 - eta14] + 
       4*Log[1 - eta14]*PolyLog[3, -eta14] + 
       (11/3 + 14*Log[1 - eta14] - 4*Log[eta14] + 4*Log[1 + eta14])*
        PolyLog[3, eta14] - 16*PolyLog[4, 1/2] + 10*PolyLog[4, 1 - eta14] + 
       10*PolyLog[4, -((1 - eta14)/eta14)] - 6*PolyLog[4, eta14] + 
       4*PolyLog[4, (1 + eta14)^(-1)] - 
       2*PolyLog[4, (1 - eta14)/(1 + eta14)] + 
       2*PolyLog[4, (-1 + eta14)/(1 + eta14)] + PolyLog[4, 1 - eta14^2] + 
       (Sqrt[1 - eta14]*Sl[2, 2*ArcSin[Sqrt[eta14]]])/(3*Sqrt[eta14]) + 
       Log[e1/e4]*(2353/108 + (2*log2)/3 - (65*Pi^2)/24 - 
         (11*Log[eta14]^2)/6 + Log[eta14]*(233/18 - Pi^2/3 - 
           (11*Log[(4*e1^2)/musq])/3) - 15*Zeta[3]) + 
       (-1205/36 - 14*log2)*Zeta[3] - 11*Log[1 - eta14]*Zeta[3] + 
       (7*Log[1 + eta14]*Zeta[3])/2 + Log[e1/em]*((-4*(1 + 3*log2))/9 + 
         (11*Pi^2)/9 + (11*Log[eta14]^2)/3 + Log[eta14]*
          (-134/9 + (2*Pi^2)/3 + (22*Log[(4*e1^2)/musq])/3) + 4*Zeta[3]) + 
       Log[eta14]*(-677/27 + 22*log2^2 + (107/72 + (4*log2)/3)*Pi^2 - 
         (7*Pi^2*Log[1 - eta14])/2 - (11*Log[(4*e1^2)/musq])/2 + 
         (9*Zeta[3])/2) + Log[(4*e1^2)/musq]*(-1931/216 + (107*Pi^2)/72 + 
         10*Zeta[3])) + Cf^2*(405/32 + (7*log2^2)/8 - (107*Pi^2)/12 + 
       (7*Pi^4)/10 + Log[e1/e4]^4/2 + 2*Log[e1/e4]^3*Log[eta14] + 
       8*Log[eta14]^2 + Log[e1/em]^2*(log2^2 - (4*Pi^2)/3 + 
         12*Log[eta14]^2) + Log[e1/em]*((-3*log2^2)/4 + Pi^2 - 
         15*Log[eta14]^2 + Log[eta14]*(-26 + 4*Pi^2 - 
           6*Log[(4*e1^2)/musq])) + (9/8 - Pi^2/3)*Log[(4*e1^2)/musq]^2 + 
       Log[e1/e4]^2*((13 + log2^2)/2 - (5*Pi^2)/3 + 3*Log[eta14] - 
         4*Log[e1/em]*Log[eta14] + 4*Log[eta14]^2 + (3*Log[(4*e1^2)/musq])/
          2) + Log[eta14]*(39/2 - 3*Pi^2 + (9*Log[(4*e1^2)/musq])/2) + 
       (20 - 2*Pi^2 + 6*Log[e1/e4]^2 + 8*Log[e1/em]^2 + 
         Log[e1/em]*(-6 - 8*Log[eta14]) + 6*Log[eta14] + 
         Log[e1/e4]*(6 - 8*Log[e1/em] + 4*Log[eta14]) + 3*Log[(4*e1^2)/musq])*
        PolyLog[2, 1 - eta14] + 2*PolyLog[2, 1 - eta14]^2 + (9*Zeta[3])/2 + 
       Log[(4*e1^2)/musq]*(75/8 - Pi^2 + 2*Zeta[3]) + 
       Log[e1/e4]*((3*(1 + log2^2))/4 - 2*Pi^2 + 9*Log[eta14]^2 + 
         Log[e1/em]*(-log2^2 + (4*Pi^2)/3 - 12*Log[eta14]^2) + 
         Log[eta14]*(13 - 2*Pi^2 + 3*Log[(4*e1^2)/musq]) + 12*Zeta[3]));

